Limit laws for the friendship paradox in random geometric graphs

The friendship paradox says that, on average, the neighbours of a vertex have more neighbours than the vertex itself. We study the size of this effect, the average over all vertices of the mean degree of the neighbours minus the degree of the vertex, in the random geometric graph on the torus with the maximum-norm distance. We determine its limit law in every regime of the connection radius and quantify the approximation by non-asymptotic error bounds in the Kolmogorov distance or the total variation distance. We also give its exact mean for every $n$ and every radius below one half. For a fixed radius the limit is not Gaussian but a weighted sum of centred exponential variables; when the radius shrinks and the expected degree grows, the statistic is asymptotically Gaussian, with a Berry--Esseen bound; for bounded expected degree it is Gaussian at the classical rate; and when the expected degree tends to zero it is asymptotically Gaussian, Poisson or identically zero, depending on how fast the radius shrinks. When the expected degree is large, the proofs rest on the vanishing of the first Hoeffding projection, which makes a degenerate $U$-statistic of pairs of points the source of the fluctuations; it is analysed by Fourier series for a fixed radius and by Stein's method of exchangeable pairs for a shrinking radius. For bounded expected degree we use normal approximation for local functionals, and for vanishing expected degree the Chen--Stein method.

==> _config.yml <==
title: Author support for IMS journal AAP
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman

